A Discontinuous Galerkin Method for the Extracellular Membrane Intracellular Model

We formulate and analyze interior penalty discontinuous Galerkin methods for coupled elliptic PDEs modeling excitable tissue, represented by intracellular and extracellular domains sharing a common interface. The PDEs are coupled through a dynamic boundary condition, posed on the interface, that relates the normal gradients of the solutions to the time derivative of their jump. This system is referred to as the Extracellular Membrane Intracellular model or the cell-by-cell model. Due to the dynamic nature of the interface condition and to the presence of corner singularities, the analysis of discontinuous Galerkin methods is non-standard. We prove the existence and uniqueness of solutions by a reformulation of the problem to one posed on the membrane. Convergence is shown by utilizing face-to-element lifting operators and notions of weak consistency suitable for solutions with low spatial regularity. Further, we present parameter-robust preconditioned iterative solvers. Numerical examples in idealized geometries demonstrate our theoretical findings, and simulations in multiple cells portray the robustness of the method.

==> img/cvrg_AinvhypreLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionera_paramRobust_xNDOFS_yCONDKSP_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 1.472113470287457648e+00 1.472484820008244544e+00 1.717226016394666432e+00 1.472645658393418211e+00 1.481139161627656575e+00 1.644853291463884037e+00
7.573000000000000000e+03 1.579400603456590613e+00 1.579811183063575042e+00 1.579826081543791005e+00 1.580049928452728514e+00 1.610721378490308275e+00 1.640842031098510345e+00
2.913100000000000000e+04 1.664771346923684892e+00 1.666021586950122257e+00 1.666472806927878247e+00 1.666762566742897356e+00 1.676000531235206648e+00 1.776795893977423546e+00
1.151770000000000000e+05 1.832642581280385263e+00 1.842654671266111821e+00 1.843270943094201586e+00 1.901778036969692387e+00 1.855618304190714385e+00 1.850218019824286797e+00
4.578430000000000000e+05 1.963538249506544320e+00 1.963618104175239631e+00 1.963636941095292521e+00 1.957575005780162858e+00 1.985554741241995602e+00 1.951213995836300841e+00


==> img/cvrg_AinvhypreLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionera_paramRobust_xNDOFS_yNITERS_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 1.100000000000000000e+01 1.200000000000000000e+01 1.300000000000000000e+01 1.200000000000000000e+01 1.300000000000000000e+01 1.300000000000000000e+01
7.573000000000000000e+03 1.200000000000000000e+01 1.200000000000000000e+01 1.300000000000000000e+01 1.300000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01
2.913100000000000000e+04 1.200000000000000000e+01 1.300000000000000000e+01 1.400000000000000000e+01 1.500000000000000000e+01 1.600000000000000000e+01 1.700000000000000000e+01
1.151770000000000000e+05 1.300000000000000000e+01 1.400000000000000000e+01 1.500000000000000000e+01 1.600000000000000000e+01 1.700000000000000000e+01 1.700000000000000000e+01
4.578430000000000000e+05 1.300000000000000000e+01 1.500000000000000000e+01 1.600000000000000000e+01 1.600000000000000000e+01 1.800000000000000000e+01 1.800000000000000000e+01


==> img/cvrg_AinvhypreLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionerdg_paramRobust_xNDOFS_yCONDKSP_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 2.643561618034949934e+00 2.663406541210333156e+00 2.668263895526866936e+00 2.667113613480591727e+00 2.556331321165314030e+00 2.638278460583989737e+00
7.573000000000000000e+03 2.653726329414786811e+00 2.676140964837908420e+00 2.686900575303070582e+00 2.680678213786479969e+00 2.669245852866031221e+00 2.719333668718012298e+00
2.913100000000000000e+04 2.827996303457155136e+00 2.840931680614538823e+00 2.844960269888842763e+00 2.840758319034651702e+00 2.855667507470341704e+00 2.954837550135212876e+00
1.151770000000000000e+05 2.846160327008263380e+00 2.860316117269619429e+00 2.866028319902356625e+00 2.885492337261369666e+00 2.950165974461412155e+00 2.851225221111542751e+00
4.578430000000000000e+05 2.977475893292067077e+00 2.981125740554464887e+00 2.985068907250968628e+00 3.048485985629176387e+00 3.084682911364278191e+00 3.014999233970098835e+00


==> img/cvrg_AinvhypreLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionerdg_paramRobust_xNDOFS_yNITERS_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 1.600000000000000000e+01 1.800000000000000000e+01 1.900000000000000000e+01 2.100000000000000000e+01 2.200000000000000000e+01 2.200000000000000000e+01
7.573000000000000000e+03 1.600000000000000000e+01 1.800000000000000000e+01 1.900000000000000000e+01 2.100000000000000000e+01 2.300000000000000000e+01 2.200000000000000000e+01
2.913100000000000000e+04 1.700000000000000000e+01 1.800000000000000000e+01 2.000000000000000000e+01 2.100000000000000000e+01 2.300000000000000000e+01 2.300000000000000000e+01
1.151770000000000000e+05 1.700000000000000000e+01 1.900000000000000000e+01 2.000000000000000000e+01 2.200000000000000000e+01 2.400000000000000000e+01 2.300000000000000000e+01
4.578430000000000000e+05 1.700000000000000000e+01 1.900000000000000000e+01 2.100000000000000000e+01 2.300000000000000000e+01 2.400000000000000000e+01 2.300000000000000000e+01


==> img/cvrg_AinvpyamgLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionera_paramRobust_xNDOFS_yCONDKSP_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 4.222427289456549993e+00 4.234539433054973046e+00 4.236758137745915143e+00 4.098209126626151111e+00 2.362505284532125049e+00 2.556238145422211172e+00
7.573000000000000000e+03 4.960215553173668468e+00 4.961022756671125578e+00 4.957278649579319740e+00 4.649487005355227964e+00 3.067095265699725015e+00 3.146674755278591196e+00
2.913100000000000000e+04 4.453178324393063825e+00 4.475437010310182373e+00 4.507674859937181644e+00 4.093499941264370889e+00 3.331661258666038794e+00 3.099573799865465329e+00
1.151770000000000000e+05 4.842861355401087309e+00 4.886698768788114045e+00 4.888287808863614359e+00 3.758328416001635031e+00 3.426513484529487119e+00 3.443862635969666908e+00
4.578430000000000000e+05 5.392572590488702744e+00 5.531851533126333820e+00 5.545338728248662363e+00 4.013081231140586347e+00 3.774384217359289639e+00 3.712243334962284980e+00


==> img/cvrg_AinvpyamgLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionera_paramRobust_xNDOFS_yNITERS_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 2.100000000000000000e+01 2.200000000000000000e+01 2.400000000000000000e+01 2.600000000000000000e+01 2.000000000000000000e+01 2.100000000000000000e+01
7.573000000000000000e+03 2.300000000000000000e+01 2.400000000000000000e+01 2.600000000000000000e+01 2.800000000000000000e+01 2.300000000000000000e+01 2.400000000000000000e+01
2.913100000000000000e+04 2.300000000000000000e+01 2.400000000000000000e+01 2.600000000000000000e+01 2.700000000000000000e+01 2.400000000000000000e+01 2.400000000000000000e+01
1.151770000000000000e+05 2.400000000000000000e+01 2.500000000000000000e+01 2.700000000000000000e+01 2.500000000000000000e+01 2.500000000000000000e+01 2.500000000000000000e+01
4.578430000000000000e+05 2.500000000000000000e+01 2.600000000000000000e+01 2.800000000000000000e+01 2.500000000000000000e+01 2.600000000000000000e+01 2.600000000000000000e+01


==> img/cvrg_AinvpyamgLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionerdg_paramRobust_xNDOFS_yCONDKSP_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 5.874866171573712492e+00 6.046571157324275525e+00 6.094977545767966909e+00 5.874187967323773130e+00 3.298943016797569960e+00 3.564582758036725085e+00
7.573000000000000000e+03 6.915098549725741783e+00 6.917627016759572811e+00 6.913347971495582556e+00 6.401354955374684685e+00 3.727253108348731914e+00 3.967900061591479677e+00
2.913100000000000000e+04 6.762493460738853379e+00 6.872063717187246290e+00 6.871539593241797306e+00 5.851500750034624332e+00 4.187780320094853792e+00 4.306564935892802204e+00
1.151770000000000000e+05 6.643759011483132859e+00 6.692269394542520899e+00 6.742113205053035685e+00 5.280512250051718759e+00 4.379090600306621006e+00 5.232321615136275028e+00
4.578430000000000000e+05 7.059280363930672486e+00 7.377773407272477435e+00 7.579404124402679521e+00 4.875292587578075931e+00 4.936570678343112029e+00 4.656277400312941239e+00


==> img/cvrg_AinvpyamgLscale1eps_valuevariedget_eigenvalues-1k1_value1k2_value2no_mms_data0nrefs5pdegree1poincare_scale1preconditionerdg_paramRobust_xNDOFS_yNITERS_tikz.txt <==
x eps_value1.0000E-10 eps_value1.0000E-08 eps_value1.0000E-06 eps_value1.0000E-04 eps_value1.0000E-02 eps_value1.0000E+00
1.885000000000000000e+03 2.600000000000000000e+01 2.800000000000000000e+01 2.900000000000000000e+01 3.100000000000000000e+01 2.500000000000000000e+01 2.700000000000000000e+01
7.573000000000000000e+03 2.700000000000000000e+01 3.000000000000000000e+01 3.100000000000000000e+01 3.300000000000000000e+01 2.600000000000000000e+01 2.700000000000000000e+01
2.913100000000000000e+04 2.700000000000000000e+01 3.000000000000000000e+01 3.100000000000000000e+01 3.200000000000000000e+01 2.900000000000000000e+01 2.900000000000000000e+01
1.151770000000000000e+05 2.800000000000000000e+01 3.100000000000000000e+01 3.200000000000000000e+01 3.100000000000000000e+01 2.900000000000000000e+01 2.900000000000000000e+01
4.578430000000000000e+05 2.900000000000000000e+01 3.200000000000000000e+01 3.500000000000000000e+01 2.900000000000000000e+01 3.000000000000000000e+01 3.200000000000000000e+01

